An ALMA survey of the SCUBA-2 Cosmology Legacy SurveyUKIDSS/UDS Field: Halo Masses for Submillimetre Galaxies

We present an analysis of the spatial clustering of a large sample of high-resolution, interferometically identified, submillimetre galaxies (SMGs). We measure the projected cross-correlation function of ~350 SMGs in the UKIDSS Ultra Deep-Survey Field across a redshift range of $z=1.5-3$ utilising a method that incorporates the uncertainties in the redshift measurements for both the SMGs and cross-correlated galaxies through sampling their full probability distribution functions. By measuring the absolute linear bias of the SMGs we derive halo masses of $\log_{10}(M_{\rm halo}[{h^{-1}\,\rm M_{\odot}}])\sim12.8$ with no evidence of evolution in the halo masses with redshift, contrary to some previous work. From considering models of halo mass growth rates we predict that the SMGs will reside in haloes of mass $\log_{10}(M_{\rm halo}[{h^{-1}\,\rm M_{\odot}}])\sim13.2$ at $z=0$, consistent with the expectation that the majority of $z=1.5-3$ SMGs will evolve into present-day spheroidal galaxies. Finally, comparing to models of stellar-to-halo mass ratios, we show that SMGs may correspond to systems that are maximally efficient at converting their gas reservoirs into stars. We compare them to a simple model for gas cooling in halos that suggests that the unique properties of the SMG population, including their high levels of star-formation and their redshift distribution, are a result of the SMGs being the most massive galaxies that are still able to accrete cool gas from their surrounding intragalactic medium.

==> AS2UDS_Clustering/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
